Extragalactic transient candidates in the Second Swift-XRT Point Source catalogue

The Second Swift-XRT Point Source catalogue offers a combination of sky coverage and sensitivity and presents an invaluable opportunity for transient discovery. We search the catalogue at the positions of inactive and active galaxies, and identify transient candidates by comparison with XMM-Newton and ROSAT. We recover 167 previously known transients and find 19 sources consistent with being new sources, estimating a completeness of $\sim65\%$. These 19 new sources are split approximately equally between inactive and active hosts and their peak X-ray luminosities span $\sim 10^{42} - 10^{47}$ erg s$^{-1}$. We find eight are best fit with non-thermal spectral models and one with a blackbody. We also discuss our methodology and its application to the forthcoming Living Swift-XRT Point Source catalogue for the potential near real time serendipitous discovery of $\sim$ few new X-ray transients per year.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
